Centre vortex structure in the presence of dynamical fermions

An analysis of the geometry and structure of centre vortices in the presence of dynamical fermions is performed. A variety of metrics are used to measure the matrix structure of the vortex-modified gauge fields. Visualisations of centre vortices are presented and percolating clusters are identified. The size of secondary vortex clusters is analysed, with substantial differences observed between the pure Yang-Mills and dynamical fermion case. Vortex fields are represented as directed graphs, with branching points acting as the vertices. This representation leads to a novel picture of vortex branching as a binomial process. These results elucidate the change in the centre vortex vacuum induced by the introduction of dynamical fermions.

==> include/touching_point_ambiguity.tikz <==
\begin{center}
\resizebox{!}{3cm}{%
\begin{tikzpicture}[scale=0.9]
\begin{scope}[very thick,decoration={
    markings,
    mark=at position 0.5 with {\arrow[scale=2]{stealth}}}
    ]

\draw[line width=1.0,postaction={decorate}](0,1) -- (1,1);
\draw[line width=1.0,postaction={decorate}](1,0)-- node[left]{$Z_y(n+\hat x)\ $} (1,1)node(g){};

  \end{scope}
\end{tikzpicture}

==> include/vortex_plotting_conventions.tikz <==
\begin{center}
\resizebox{!}{3cm}{%
\begin{tikzpicture}[scale=0.9]
\begin{scope}[very thick,decoration={
    markings,
    mark=at position 0.5 with {\arrow[scale=2]{stealth}}}
    ]
  % bottom right to top right                    x,y start of line    label  x,y end
  \draw[line width=1.0,postaction={decorate}](1.5,-1.5)-- node[left]{$Z_y(n+\hat x)\ $} (3.25,1.5)node(g){};
  % top right to top left
  \draw[line width=1.0,postaction={decorate}](3.25,1.5)-- node[above]{${}\ \ Z_x^*(n+\hat y)$} (-1.5,1.5);
  % top left to bottom left
  \draw[line width=1.0,postaction={decorate}](-1.5,1.5)-- node[left]{$Z_y^*(n)$}(-4,-1.5);

  % Jet triangle
  % bottom left
  \draw (-0.3,-2) node(a){}
  -- (0.1,-2) node(b){}   % bottom right
  -- (-0.1,2) node(c){}   % top
  -- cycle;               % complete
  \fill[blue] (a.center) -- (b.center) -- (c.center);

  % bottom left to bottom right
  \draw[line width=1.0,postaction={decorate}](-4,-1.5)-- node[above]{$Z_x(n)$}(1.5,-1.5)node(f){};

  % Coordinate axes       arrow head          x,y start -- x,y finish [position] label
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(4.5,0.0)node[right]{\large $x$};
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(3.9,0.8)node[right]{\large $y$};
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(3.5,1.0)node[above]{\large $z$};
  \end{scope}
\end{tikzpicture}
}
\resizebox{!}{3cm}{%
\begin{tikzpicture}[scale=0.9]
\begin{scope}[very thick,decoration={
    markings,
    mark=at position 0.5 with {\arrow[scale=2]{stealth}}}
    ]
  % bottom right to top right                    x,y start of line    label  x,y end
  \draw[line width=1.0,postaction={decorate}](1.5,-1.5)-- node[left]{$Z_y(n+\hat x)\ $} (3.25,1.5)node(g){};
  % top right to top left
  \draw[line width=1.0,postaction={decorate}](3.25,1.5)-- node[above]{\quad $Z_x^*(n+\hat y)$} (-1.5,1.5);
  % top left to bottom left
  \draw[line width=1.0,postaction={decorate}](-1.5,1.5)-- node[left]{$Z_y^*(n)$}(-4,-1.5);

  % Jet triangle
  \draw (-0.3,2) node(a){}
  -- (0.1,2) node(b){}
  -- (-0.1,-2)node(c){}
  -- cycle;
  \fill[blue] (a.center) -- (b.center) -- (c.center);

  % bottom left to bottom right
  \draw[line width=1.0,postaction={decorate}](-4,-1.5)-- node[above]{$Z_x(n)$}(1.5,-1.5)node(f){};

  % Coordinate axes       arrow head          x,y start -- x,y finish [position] label
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(4.5,0.0)node[right]{\large $x$};
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(3.9,0.8)node[right]{\large $y$};
  \draw[line width=1.0,-{Latex[length=2mm]}](3.5,0)--(3.5,1.0)node[above]{\large $z$};
  \end{scope}
\end{tikzpicture}
}
\end{center}
